Comparison of Algorithms for Simple Stochastic Games (Full Version)

Simple stochastic games are turn-based 2.5-player zero-sum graph games with a reachability objective. The problem is to compute the winning probability as well as the optimal strategies of both players. In this paper, we compare the three known classes of algorithms -- value iteration, strategy iteration and quadratic programming -- both theoretically and practically. Further, we suggest several improvements for all algorithms, including the first approach based on quadratic programming that avoids transforming the stochastic game to a stopping one. Our extensive experiments show that these improvements can lead to significant speed-ups. We implemented all algorithms in PRISM-games 3.0, thereby providing the first implementation of quadratic programming for solving simple stochastic games.

==> README.txt <==
This is the folder for the paper for Gandalf20

Ideas for journal: Add AMPL (higher order QP), add better implementation and description of BRTDP

==> expResults/5_exp.txt <==
TODO:
    
    Adjust read script to READ AMPL stuff

    Sort table so that all relevant models are grouped together
    


QP sec:
    See table in Appendix
    Condon original applicable in some cases (check how many). Of those, could solve 3, but always a lot worse than our new approach
    Only EC handling according to Condon: Comparable on models without ECs (obviously); different only on AV15_15_1, where it is a bit slower; couldn't solve the other things where QP failed. Also: Imprecision problem as in sec x.
    warm start usually discarded for own heuristics, except charlton (I hope)
    compare topological
    compare AMPL
    Winner: AMPL_T; still keep QP_warm to have actual *Q*P

SI sec:
    Warm start can help, see AV; however, need to do a lot, otherwise just waste time; can also be vice versa for SI_PR_BV. Maybe not talk about how long
    SI as MDP solver is reliably good, but using approximation things can speed up, but can also fail
    Topological helps on two_investors and mdsm, but slows things down in AV. on all others better, but models so small that in subsecond area and not significant
    Doing both PR and T seems to add up overhead, but not gain synergy
    Winner: SI_T and SI_PR_BV
    Included in App: Solver: BV or SI; normal PR; T or no T

VI:
    unguaranteed is same speed as best guaranteed thing
    Does sth in AV15_15_2/3, but wrong result
    BRTDP: Why is it shit?
    T not sure, might be a bug
    Winner: Not sure.

Comparing all:
    QP can do hm; others fail in precomputation


==> expResults/BRTDP_times.csv <==
Model,#States,BRTDP
AV10_10_1,,-1/-1/-1 [[-1, -1, -1]]
AV10_10_2,,-1/-1/-1 [[-1, -1, -1]]
AV10_10_3,,-1/-1/-1 [[-1, -1, -1]]
AV15_15_1,,-1/-1/-1 [[-1, -1, -1]]
AV15_15_2,,-1/-1/-1 [[-1, -1, -1]]
AV15_15_3,,-1/-1/-1 [[-1, -1, -1]]
BigMec_1e1,,-1/-1/-1 [[-1, -1, -1]]
BigMec_1e2,,-1/-1/-1 [[-1, -1, -1]]
ManyMECs_1e1,,0.178/0.2/0.222 [[0.2, 0.178, 0.222]]
ManyMECs_1e2,,-1/-1/-1 [[-1, -1, -1]]
ManyMECs_1e4,,-1/-1/-1 [[-1, -1, -1]]
adt,,-1/-1/-1 [[-1, -1, -1]]
cdmsn,,0.694/0.7733333333333333/0.918 [[0.708, 0.918, 0.694]]
cdmsnMEC,,0.788/0.8813333333333333/0.976 [[0.976, 0.88, 0.788]]
charlton1,,0.301/0.353/0.391 [[0.301, 0.367, 0.391]]
charlton2,,0.295/0.29766666666666663/0.303 [[0.295, 0.303, 0.295]]
cloud5,,5.004/6.747/9.093 [[9.093, 6.144, 5.004]]
cloud6,,0.472/0.571/0.725 [[0.516, 0.472, 0.725]]
coins,,0.055/0.05633333333333333/0.059 [[0.055, 0.055, 0.059]]
dice10,,10.482/11.270333333333333/12.152 [[11.177, 12.152, 10.482]]
dice20,,222.489/246.80366666666666/262.245 [[222.489, 262.245, 255.677]]
dice50,,-1/-1/-1 [[-1, -1, -1]]
dice50MEC,,-1/-1/-1 [[-1, -1, -1]]
hallway10_10_1,,-1/-1/-1 [[-1, -1, -1]]
hallway10_10_2,,0.049/0.050666666666666665/0.053 [[0.049, 0.053, 0.05]]
hallway5_5_1,,18.231/41.07233333333333/86.563 [[86.563, 18.231, 18.423]]
hallway5_5_2,,0.045/0.048666666666666664/0.051 [[0.051, 0.05, 0.045]]
hallway8_8_1,,-1/-1/-1 [[-1, -1, -1]]
hallway8_8_2,,0.046/0.051333333333333335/0.056 [[0.056, 0.052, 0.046]]
hm_30,,-1/-1/-1 [[-1, -1, -1]]
mdsm1,,7.259/7.335333333333334/7.445 [[7.259, 7.302, 7.445]]
mdsm2,,14.028/14.303333333333335/14.595 [[14.028, 14.287, 14.595]]
prison_dil,,0.09/0.094/0.098 [[0.094, 0.09, 0.098]]
two_investors,,-1/-1/-1 [[-1, -1, -1]]


==> expResults/WIP_times.csv <==
Case study,# States,# MECs,,VI,BVI_1,BVI_100,TBVI_1,TBVI_100,,[Con92],QP_eps,QP_C,QP_G,QP_G^PR,HOP,TQP_G,TQP_G^PR,THOP,,SI_SI,SI_BV,SI_SI^PR,SI_BV^PR,TSI_SI,TSI_BV,TSI_SI^PR,TSI_BV^PR
coins,19,0,,0.006,0.009,0.009,0.011,0.011,,X,X,0.127,0.067,0.073,0.057,0.011,0.014,0.036,,0.012,0.009,0.012,0.013,0.008,0.008,0.009,0.01
prison_dil,102,0,,0.01,0.013,0.013,0.017,0.017,,X,8.464,11.325,8.79,7.684,0.065,0.019,0.018,0.042,,0.02,0.019,0.018,0.019,0.012,0.012,0.013,0.015
adt,305,0,,0.014,0.015,0.014,0.021,0.019,,X,0.242,0.349,0.195,0.259,0.103,0.023,0.024,0.042,,0.023,0.02,0.027,0.023,0.015,0.015,0.02,0.019
charlton1,502,0,,0.023,0.031,0.024,0.028,0.035,,X,179.047,X,179.822,143.657,0.118,0.035,0.04,0.049,,0.037,0.031,0.04,0.036,0.026,0.023,0.031,0.031
charlton2,502,0,,0.042,0.048,0.045,0.069,0.059,,X,X,X,X,X,0.194,X,X,0.179,,0.075,0.061,0.073,0.068,0.078,0.06,0.09,0.095
cdmsn,1240,0,,0.017,0.024,0.025,0.018,0.028,,16.699,0.096,0.218,0.107,0.096,0.143,0.041,0.036,0.057,,0.032,0.025,0.033,0.028,0.019,0.019,0.024,0.033
cdmsnMEC,1244,1,,0.034,0.055,0.039,0.057,0.054,,X,0.118,0.241,0.115,0.13,0.143,0.092,0.113,0.072,,0.045,0.038,0.07,0.048,0.059,0.041,0.063,0.041
cloud5,8842,520,,0.038,0.373,0.408,0.436,0.334,,X,X,X,X,X,X,X,X,X,,0.081,0.074,0.098,0.1,0.091,0.064,0.117,0.108
cloud6,34954,2176,,0.186,1.886,2.26,8.218,3.058,,X,X,X,X,X,X,X,X,X,,0.326,0.297,0.383,0.384,0.243,0.225,0.391,0.358
mdsm1,62245,0,,3.691,4.621,4.634,3.063,3.123,,X,X,X,X,X,106.822,6.051,6.734,3.27,,4.966,4.671,5.634,5.588,3.141,3.203,3.39,3.445
mdsm2,62245,0,,0.077,0.067,0.075,0.078,0.077,,X,0.817,1.276,0.667,0.694,5.255,0.143,0.146,0.112,,0.164,0.153,0.296,0.224,0.12,0.132,0.201,0.22
dice10,4855,0,,0.087,0.079,0.081,0.075,0.109,,X,0.261,X,0.316,0.266,0.408,0.087,0.143,0.096,,0.11,0.099,0.126,0.127,0.066,0.071,0.086,0.093
dice20,16915,0,,0.32,0.382,0.382,0.345,0.343,,X,2.61,X,2.579,2.594,2.004,0.4,0.414,0.372,,0.52,0.486,0.49,0.497,0.344,0.363,0.41,0.39
dice50,96295,0,,5.963,6.028,6.019,6.089,6.247,,X,X,X,X,X,14.601,6.343,6.412,6.059,,6.627,6.475,6.584,6.669,6.086,6.074,6.352,6.222
dice50MEC,96299,1,,6.073,6.291,6.239,6.257,6.25,,X,X,X,X,X,14.619,6.457,6.524,6.311,,6.468,6.548,6.686,6.723,6.05,6.167,6.346,6.326
two_investors,172240,0,,13.344,13.568,13.364,13.406,13.26,,X,X,252.692,X,X,432.345,X,X,19.649,,38.192,19.071,37.65,21.721,11.314,10.793,13.213,11.856
hallway5_5_1,25000,0,,0.392,0.392,0.394,0.39,0.387,,13.394,1.43,X,1.4,1.371,2.583,0.492,0.493,0.459,,0.446,0.45,0.471,0.476,0.416,0.395,0.468,0.468
hallway5_5_2,25000,0,,0.076,0.078,0.077,0.111,0.109,,X,1.012,X,1.026,1.049,2.764,0.273,0.298,0.126,,0.141,0.127,0.212,0.165,0.108,0.097,0.184,0.167
hallway8_8_1,163840,0,,3.478,3.49,3.448,3.538,3.563,,95.798,21.609,X,19.68,19.75,17.443,4.011,4.063,3.57,,3.932,3.736,3.789,3.898,3.514,3.523,3.788,3.807
hallway8_8_2,163840,0,,0.396,0.405,0.429,0.445,0.444,,X,10.567,X,10.636,10.76,46.731,1.735,1.775,0.49,,0.695,0.665,0.889,0.88,0.48,0.517,0.88,0.796
hallway10_10_1,400000,0,,10.403,10.369,10.339,10.262,10.656,,X,97.994,X,97.745,97.664,43.73,12.261,12.25,10.524,,11.293,11.011,11.123,11.249,10.437,10.997,10.993,11.055
hallway10_10_2,400000,0,,0.868,0.973,0.97,1.021,1.042,,X,48.439,X,48.649,48.672,286.108,3.944,4.182,1.205,,1.789,1.735,2.236,2.172,1.201,1.158,2.029,2.037
AV10_10_1,106524,0,,0.361,0.386,0.356,0.374,0.376,,X,2.765,X,2.668,2.598,8.782,0.681,0.685,0.448,,0.517,0.504,0.643,0.614,0.432,0.419,0.679,0.651
AV10_10_2,106524,6,,70.685,81.468,72.459,82.166,70.868,,X,X,X,X,X,X,X,X,X,,82.644,79.416,78.695,79.779,78.899,76.273,77.154,78.956
AV10_10_3,106524,1,,46.53,45.877,44.512,52.011,55.387,,X,X,X,X,X,X,X,X,X,,55.086,50.532,57.651,51.798,59.498,X,60.171,X
AV15_15_1,480464,0,,1.549,1.458,1.275,1.52,1.425,,X,14.718,X,10.191,10.251,41.481,2.683,2.749,1.653,,2.081,1.877,2.397,2.316,1.402,1.671,2.133,2.257
AV15_15_2,480464,6,,729.176,X,X,X,X,,X,X,X,X,X,X,X,X,X,,797.23,824.666,843.485,791.297,X,X,X,X
AV15_15_3,480464,1,,492.501,X,X,X,X,,X,X,X,X,X,X,X,X,X,,529.254,500.998,512.759,496.813,X,X,X,X
hm_30,61,0,,0.081,X,X,X,X,,735.083,0.099,0.164,0.061,0.181,0.074,0.088,0.19,0.085,,X,X,X,X,X,X,X,X
ManyMECs_1e1,32,10,,0.013,0.077,0.115,X,0.083,,X,X,X,0.06,0.11,0.055,0.07,0.075,0.076,,0.026,X,0.033,X,0.018,X,0.025,X
ManyMECs_1e2,302,100,,0.109,0.756,1.689,X,X,,X,X,X,0.241,0.297,0.144,0.327,0.448,0.282,,0.233,X,0.226,X,0.077,X,0.115,X
ManyMECs_1e3,3002,1000,,4.295,35.698,150.661,X,X,,X,X,X,4.278,6.815,3.329,5.214,7.605,3.539,,55.978,X,55.595,X,2.598,X,2.625,X
ManyMECs_1e4,30002,10000,,591.382,X,X,X,X,,X,X,X,X,X,X,X,X,X,,X,X,X,X,X,X,X,X
BigMec_1e1,23,1,,0.009,0.022,0.02,0.029,0.02,,X,X,X,X,X,X,X,X,X,,0.017,0.013,0.019,0.014,0.016,0.014,0.022,0.019
BigMec_1e2,203,1,,0.039,0.198,0.07,0.174,0.089,,X,X,X,X,X,X,X,X,X,,0.052,0.076,0.083,0.076,0.066,0.066,0.075,0.077
BigMec_1e3,2003,1,,0.981,6.085,1.333,6.258,1.425,,X,X,X,X,X,X,X,X,X,,1.136,1.221,1.097,1.221,1.133,1.152,1.142,1.205
BigMec_1e4,20003,1,,161.034,855.553,226.033,871.047,230.835,,X,X,X,X,X,X,X,X,X,,X,X,X,X,X,X,X,X
,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,Mark wrong results in red,,,,,,,,,,,,,,,,,,,,
,,,,,,,Mark best per row and section in bold,,,,,,,,,,,,,,,,,,,,


==> expResults/actions.csv <==
Model,#States,Max/avg Act,#MEC,BVI_1,BVI_100,SI_PR,SI_PR_BV,SI_PR_T_BV,TBVI_1,TBVI_100
coins,19,2/1.16,0,0.009,0.009,0.012,0.013,0.01,0.011,0.011
prison_dil,102,3/1.34,0,0.013,0.013,0.018,0.019,0.015,0.017,0.017
adt,305,4/1.20,0,0.015,0.014,0.027,0.023,0.019,0.021,0.019
charlton1,502,3/1.56,0,0.031,0.024,0.04,0.036,0.031,0.028,0.035
charlton2,502,3/1.56,0,0.048,0.045,0.073,0.068,0.095,0.069,0.059
cdmsn,1240,2/1.66,0,0.024,0.025,0.033,0.028,0.033,0.018,0.028
cdmsnMEC,1244,2/1.66,1,0.055,0.039,0.07,0.048,0.041,0.057,0.054
cloud5,8842,11/3.94,520,0.373,0.408,0.098,0.1,0.108,0.436,0.334
cloud6,34954,13/4.45,2176,1.886,2.26,0.383,0.384,0.358,8.218,3.058
mdsm1,62245,2/1.34,0,4.621,4.634,,,3.445,3.063,3.123
mdsm2,62245,2/1.34,0,0.067,0.075,0.296,0.224,0.22,0.078,0.077
dice20,16915,2/1.45,0,0.382,0.382,0.49,0.497,0.39,0.345,0.343
dice50,96295,2/1.48,0,6.028,6.019,6.584,6.669,6.222,6.089,6.247
dice50MEC,96299,2/1.48,1,6.291,6.239,6.686,6.723,6.326,6.257,6.25
two_investors,172240,3/1.34,0,13.568,13.364,37.65,21.721,11.856,13.406,13.26
hallway5_5_1,25000,5/2.44,0,0.392,0.394,0.471,0.476,0.468,0.39,0.387
hallway5_5_2,25000,5/2.44,0,0.078,0.077,0.212,0.165,0.167,0.111,0.109
hallway8_8_1,163840,5/2.50,0,3.49,3.448,3.789,3.898,3.807,3.538,3.563
hallway8_8_2,163840,5/2.50,0,0.405,0.429,0.889,0.88,0.796,0.445,0.444
hallway10_10_1,400000,5/2.52,0,10.369,10.339,11.123,11.249,11.055,10.262,10.656
hallway10_10_2,400000,5/2.52,0,0.973,0.97,2.236,2.172,2.037,1.021,1.042
AV10_10_1,106524,6/2.17,0,0.386,0.356,0.643,0.614,0.651,0.374,0.376
AV10_10_2,106524,6/2.17,6,81.468,72.459,78.695,79.779,78.956,82.166,70.868
AV10_10_3,106524,6/2.17,1,45.877,44.512,57.651,51.798,,52.011,55.387
AV15_15_1,480464,6/2.14,0,1.458,1.275,2.397,2.316,2.257,1.52,1.425
AV15_15_2,480464,6/2.14,,,,843.485,791.297,,,
AV15_15_3,480464,6/2.14,,,,512.759,496.813,,,
hm_30,61,1/1.00,0,,,,,,,
ManyMECs_1e1,32,2/1.94,10,0.077,0.115,0.033,,,,0.083
ManyMECs_1e2,302,2/1.99,100,0.756,1.689,0.226,,,,
ManyMECs_1e3,3002,2/2.00,1000,35.698,150.661,55.595,,,,
ManyMECs_1e4,30002,2/2.00,,,,,,,,
BigMec_1e1,23,2/1.91,1,0.022,0.02,0.019,0.014,0.019,0.029,0.02
BigMec_1e2,203,2/1.99,1,0.198,0.07,0.083,0.076,0.077,0.174,0.089
BigMec_1e3,2003,2/2.00,1,6.085,1.333,1.097,1.221,1.205,6.258,1.425
BigMec_1e4,20003,2/2.00,1,855.553,226.033,,,,871.047,230.835


==> expResults/allTimesOld.csv <==
Model,#States,BVI_1,BVI_100,QP_CMC,QP_CMG,QP_CON,QP_ECE,QP_ECM,QP_IMP,QP_VIG,SI,SI_BV,SI_PR,SI_PR_200,SI_PR_20K,SI_PR_BV,SI_PR_BV_200,SI_PR_BV_20K,SI_PR_T,SI_PR_T_BV,SI_PR_T_VI,SI_PR_VI,SI_PR_VI_200,SI_PR_VI_20K,SI_T,SI_T_BV,SI_T_VI,SI_VI,TBVI_1,TBVI_100,VI
AV10_10_1,106524,0.386,0.356,,,,2.765,2.774,2.668,2.565,0.517,0.504,0.643,0.701,0.64,0.614,0.635,0.636,0.679,0.651,0.628,0.623,0.61,0.646,0.432,0.419,0.405,0.48,0.36,0.375,0.361
AV10_10_2,106524,81.468,72.459,,,,,,,,82.644,79.416,78.695,79.114,80.427,79.779,80.504,83.48,77.154,78.956,,76.595,79.304,79.51,78.899,76.273,,77.679,81.964,70.207,70.685
AV10_10_3,106524,45.877,44.512,,,,,,,,55.086,50.532,57.651,58.698,57.327,51.798,50.656,52.188,60.171,,,48.8,48.495,49.547,59.498,,,49.294,53.191,54.926,46.53
AV15_15_1,480464,1.458,1.275,,,,14.718,14.376,10.191,10.612,2.081,1.877,2.397,2.41,2.403,2.316,2.464,2.42,2.133,2.257,2.405,2.437,2.307,2.479,1.402,1.671,1.549,1.894,1.539,1.533,1.549
AV15_15_2,480464,,,,,,,,,,797.23,824.666,843.485,838.014,789.618,791.297,806.565,882.804,,,,793.138,837.443,770.335,,,,843.413,,,729.176
AV15_15_3,480464,,,,,,,,,,529.254,500.998,512.759,555.947,517.868,496.813,503.404,495.86,,,,500.171,511.818,474.618,,,,469.131,,,492.501
BigMec_1e1,,,,,,,,,,,,,,,,,,,0.019,0.017,0.018,,,,0.016,0.015,0.014,,0.029,0.022,
BigMec_1e2,23,0.024,0.022,,,,,,,,0.014,0.011,0.017,0.016,0.019,0.016,0.015,0.016,0.072,0.089,0.079,0.015,0.013,0.013,0.072,0.069,0.085,0.013,0.17,0.074,0.009
BigMec_1e4,200003,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
ManyMECs_1e1,,,,,,,,,,,,,,,,,,,0.022,,0.021,,,,0.019,,0.02,,,0.09,
ManyMECs_1e2,32,0.066,0.103,0.158,,,,,0.104,0.119,0.021,,0.027,0.026,0.028,,,,0.125,,0.138,0.026,0.025,0.033,0.08,,0.081,0.021,,,0.013
adt,305,0.015,0.014,0.349,,,0.242,0.236,0.195,0.236,0.023,0.02,0.027,0.024,0.022,0.023,0.022,0.021,0.02,0.019,0.015,0.017,0.018,0.018,0.015,0.015,0.012,0.016,0.019,0.02,0.014
cdmsn,1240,0.024,0.025,0.218,,16.699,0.096,0.121,0.107,0.11,0.032,0.025,0.033,0.037,0.034,0.028,0.034,0.032,0.024,0.033,0.024,0.026,0.027,0.031,0.019,0.019,0.021,0.025,0.023,0.019,0.017
cdmsnMEC,1244,0.055,0.039,0.241,,,0.118,0.095,0.115,0.116,0.045,0.038,0.07,0.082,0.048,0.048,0.041,0.042,0.063,0.041,0.046,0.043,0.041,0.046,0.059,0.041,0.04,0.056,0.046,0.038,0.034
charlton1,502,0.031,0.024,,,,179.047,179.685,,,0.037,0.031,0.04,0.038,0.037,0.036,0.043,0.036,0.031,0.031,0.03,0.043,0.039,0.044,0.026,0.023,0.031,0.029,0.029,0.029,0.023
charlton2,502,0.048,0.045,,,,,,,,0.075,0.061,0.073,0.075,0.075,0.068,0.066,0.082,0.09,0.095,0.099,0.075,0.066,0.083,0.078,0.06,0.083,0.065,,,0.042
cloud5,8842,0.373,0.408,,,,,,,,0.081,0.074,0.098,0.106,0.133,0.1,0.101,0.128,0.117,0.108,0.116,0.099,0.101,0.124,0.091,0.064,0.066,0.088,,,0.038
cloud6,34954,1.886,2.26,,,,,,,,0.326,0.297,0.383,0.484,0.475,0.384,0.39,0.362,0.391,0.358,0.399,0.352,0.382,0.379,0.243,0.225,0.23,0.302,,,0.186
coins,19,0.009,0.009,0.127,,,,,0.067,0.078,0.012,0.009,0.012,0.013,0.013,0.013,0.011,0.011,0.009,0.01,0.01,0.01,0.011,0.01,0.008,0.008,0.007,0.01,0.011,0.01,0.006
dice10,4855,0.079,0.081,,,,0.261,0.226,0.316,0.236,0.11,0.099,0.126,0.153,0.176,0.127,0.122,0.116,0.086,0.093,0.089,0.108,0.11,0.109,0.066,0.071,0.066,0.144,0.081,0.075,0.087
dice20,16915,0.382,0.382,,,,2.61,2.624,2.579,2.594,0.52,0.486,0.49,0.496,0.51,0.497,0.482,0.494,0.41,0.39,0.389,0.469,0.448,0.485,0.344,0.363,0.372,0.45,0.369,0.362,0.32
dice50,96295,6.028,6.019,,,,,,,,6.627,6.475,6.584,6.654,6.565,6.669,6.772,6.716,6.352,6.222,6.274,6.492,6.783,6.652,6.086,6.074,6.067,6.593,6.163,6.328,5.963
dice50MEC,96299,6.291,6.239,,,,,,,,6.468,6.548,6.686,6.689,6.683,6.723,6.642,6.6,6.346,6.326,6.357,6.559,6.708,6.766,6.05,6.167,6.153,6.468,,,6.073
hallway10_10_1,400000,10.369,10.339,,,,97.994,98.337,97.745,97.799,11.293,11.011,11.123,11.52,11.279,11.249,11.436,11.283,10.993,11.055,11.316,11.389,11.349,11.925,10.437,10.997,10.559,11.198,10.5,10.477,10.403
hallway10_10_2,400000,0.973,0.97,,,,48.439,49.266,48.649,48.47,1.789,1.735,2.236,2.278,2.272,2.172,2.143,2.13,2.029,2.037,1.953,2.15,2.146,2.135,1.201,1.158,1.262,1.679,1.042,1.073,0.868
hallway5_5_1,25000,0.392,0.394,,,13.394,1.43,1.391,1.4,1.417,0.446,0.45,0.471,0.485,0.489,0.476,0.456,0.463,0.468,0.468,0.478,0.46,0.454,0.473,0.416,0.395,0.389,0.427,0.38,0.387,0.392
hallway5_5_2,25000,0.078,0.077,,,,1.012,1.007,1.026,1.015,0.141,0.127,0.212,0.172,0.178,0.165,0.165,0.171,0.184,0.167,0.188,0.163,0.156,0.196,0.108,0.097,0.094,0.149,0.087,0.086,0.076
hallway8_8_1,163840,3.49,3.448,,,95.798,21.609,20.027,19.68,19.703,3.932,3.736,3.789,3.869,3.878,3.898,3.805,3.864,3.788,3.807,3.842,3.873,3.852,3.862,3.514,3.523,3.572,3.735,3.505,3.534,3.478
hallway8_8_2,163840,0.405,0.429,,,,10.567,,10.636,10.792,0.695,0.665,0.889,0.895,0.922,0.88,0.874,0.838,0.88,0.796,0.787,0.837,0.829,0.824,0.48,0.517,0.502,0.648,0.464,0.44,0.396
hm_30,61,,,0.122,,,,,0.061,0.113,,,,,,,,,,,,,,,,,,,,,0.081
mdsm1,62245,4.621,4.634,,,,,,,,4.966,4.671,,,,,,,3.39,3.445,3.303,,,,3.141,3.203,3.113,4.097,3.217,3.106,3.691
mdsm2,62245,0.067,0.075,1.276,,,0.817,0.715,0.667,0.746,0.164,0.153,0.296,0.271,0.286,0.224,0.208,0.253,0.201,0.22,0.2,0.207,0.242,0.256,0.12,0.132,0.104,0.154,0.077,0.073,0.077
prison_dil,102,0.013,0.013,11.325,,,8.464,8.522,8.79,7.702,0.02,0.019,0.018,0.018,0.021,0.019,0.016,0.018,0.013,0.015,0.014,0.014,0.014,0.015,0.012,0.012,0.013,0.014,0.016,0.016,0.01
two_investors,172240,13.568,13.364,,,,,,,,38.192,19.071,37.65,57.767,43.027,21.721,26.091,25.178,13.213,11.856,13.115,19.402,28.089,29.28,11.314,10.793,11.909,22.126,,,13.344


==> expResults/comparison.csv <==
Case Study,States,Acts,MECs,BVI_100,TBVI_100,SI_BV,TSI_SI^PR,QP_G^PR,THOP
prison_dil,102,3/1.34,0,<1,<1,<1,<1,8,<1
charlton1,502,3/1.56,0,<1,<1,<1,<1,144,<1
cdmsn,1240,2/1.66,0,<1,<1,<1,<1,<1,<1
cdmsnMec,1244,2/1.66,1,<1,<1,<1,<1,<1,<1
cloud6,34954,13/4.45,2176,2,3,<1,<1,X,X
mdsm1,62245,2/1.34,0,5,3,5,3,X,3
dice50,96295,2/1.48,0,6,6,6,6,X,6
dice50Mec,96299,2/1.48,1,6,6,7,6,X,6
two_inv,172240,3/1.34,0,13,13,19,13,X,20
HW10_10_1,400000,5/2.52,0,10,11,11,11,98,11
HW10_10_2,400000,5/2.52,0,<1,1,2,2,49,1
AV10_10_1,106524,6/2.17,0,<1,<1,<1,<1,3,<1
AV10_10_2,106524,6/2.17,6,72,70,79,77,X,X
AV10_10_3,106524,6/2.17,1,45,55,50,60,X,X
AV15_15_1,480464,6/2.14,0,1,1,2,2,11,2
AV15_15_2,480464,6/2.14,6,X,X,825,X,X,X
AV15_15_3,480464,6/2.14,1,X,X,500,X,X,X
hm_30,61,1/1.00,0,X,X,X,X,<1,<1
MulMec_e2,302,2/1.99,100,2,X,X,<1,<1,<1
MulMec_e3,3002,2/2.00,1000,151,X,X,3,7,4
BigMec_e2,203,2/1.99,1,<1,<1,<1,<1,X,X
BigMec_e3,2003,2/2.00,1,1,1,1,1,X,X
BigMec_e4,20003,2/2.00,1,226,230,X,X,X,X


==> expResults/final_times.csv <==
Case Study,States,Max | Avg Act,MECs,,VI,BVI_1,BVI_100,TBVI_1,TBVI_100,,[Con92],QP_eps,QP_C,QP_G,QP_G^PR,HOP,TQP_G,TQP_G^PR,THOP,,SI_SI,SI_BV,SI_SI^PR,SI_BV^PR,TSI_SI,TSI_BV,TSI_SI^PR,TSI_BV^PR
coins,19,2  |  1.16,0,,<1,<1,<1,<1,<1,,X,X,<1,<1,<1,<1,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
prison_dil,102,3/1.34,0,,<1,<1,<1,<1,<1,,X,8,11,9,8,<1,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
adt,305,4/1.20,0,,<1,<1,<1,<1,<1,,X,<1,<1,<1,<1,<1,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
charlton1,502,3/1.56,0,,<1,<1,<1,<1,<1,,X,179,X,180,144,<1,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
charlton2,502,3/1.56,0,,<1,<1,<1,<1,<1,,X,X,X,X,X,<1,X,X,<1,,<1,<1,<1,<1,<1,<1,<1,<1
cdmsn,1240,2/1.66,0,,<1,<1,<1,<1,<1,,17,<1,<1,<1,<1,<1,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
cdmsnMEC,1244,2/1.66,1,,<1,<1,<1,<1,<1,,X,<1,<1,<1,<1,<1,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
cloud5,8842,11/3.94,520,,<1,<1,<1,<1,<1,,X,X,X,X,X,X,X,X,X,,<1,<1,<1,<1,<1,<1,<1,<1
cloud6,34954,13/4.45,2176,,<1,2,2,8,3,,X,X,X,X,X,X,X,X,X,,<1,<1,<1,<1,<1,<1,<1,<1
mdsm1,62245,2/1.34,0,,4,5,5,3,3,,X,X,X,X,X,107,6,7,3,,5,5,6,6,3,3,3,3
mdsm2,62245,2/1.34,0,,<1,<1,<1,<1,<1,,X,<1,1,<1,<1,5,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
dice20,16915,2/1.45,0,,<1,<1,<1,<1,<1,,X,3,X,3,3,2,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
dice50,96295,2/1.48,0,,6,6,6,6,6,,X,X,X,X,X,15,6,6,6,,7,6,7,7,6,6,6,6
dice50MEC,96299,2/1.48,1,,6,6,6,6,6,,X,X,X,X,X,15,6,7,6,,6,7,7,7,6,6,6,6
two_investors,172240,3/1.34,0,,13,14,13,13,13,,X,X,253,X,X,432,X,X,20,,38,19,37,22,11,11,13,12
hallway5_5_1,25000,5/2.44,0,,<1,<1,<1,<1,<1,,13,1,X,1,1,3,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
hallway5_5_2,25000,5/2.44,0,,<1,<1,<1,<1,<1,,X,1,X,1,1,3,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
hallway8_8_1,163840,5/2.50,0,,3,3,3,3,3,,96,22,X,20,20,17,4,4,4,,4,4,4,4,4,4,4,4
hallway8_8_2,163840,5/2.50,0,,<1,<1,<1,<1,<1,,X,11,X,11,11,47,2,2,<1,,<1,<1,<1,<1,<1,<1,<1,<1
hallway10_10_1,400000,5/2.52,0,,10,10,10,10,11,,X,98,X,98,98,44,12,12,11,,11,11,11,11,10,11,11,11
hallway10_10_2,400000,5/2.52,0,,<1,<1,<1,1,1,,X,48,X,49,49,286,4,4,1,,2,2,2,2,1,1,2,2
AV10_10_1,106524,6/2.17,0,,<1,<1,<1,<1,<1,,X,3,X,3,3,9,<1,<1,<1,,<1,<1,<1,<1,<1,<1,<1,<1
AV10_10_2,106524,6/2.17,6,,70,81,72,82,70,,X,X,X,X,X,X,X,X,X,,83,79,79,80,79,76,77,79
AV10_10_3,106524,6/2.17,1,,47,46,45,52,55,,X,X,X,X,X,X,X,X,X,,55,50,58,52,60,X,60,X
AV15_15_1,480464,6/2.14,0,,1,1,1,1,1,,X,15,X,10,11,41,3,3,2,,2,2,2,2,1,2,2,2
AV15_15_2,480464,6/2.14,6,,729,X,X,X,X,,X,X,X,X,X,X,X,X,X,,797,825,843,791,X,X,X,X
AV15_15_3,480464,6/2.14,1,,492,X,X,X,X,,X,X,X,X,X,X,X,X,X,,529,500,512,497,X,X,X,X
hm_30,61,1/1.00,0,,<1,X,X,X,X,,735,<1,<1,<1,<1,<1,<1,<1,<1,,X,X,X,X,X,X,X,X
ManyMECs_1e1,32,2/1.94,10,,<1,<1,<1,X,<1,,X,X,X,<1,<1,<1,<1,<1,<1,,<1,X,<1,X,<1,X,<1,X
ManyMECs_1e2,302,2/1.99,100,,<1,<1,2,X,X,,X,X,X,<1,<1,<1,<1,<1,<1,,<1,X,<1,X,<1,X,<1,X
ManyMECs_1e3,3002,2/2.00,1000,,4,36,151,X,X,,X,X,X,4,7,3,5,8,4,,56,X,56,X,3,X,3,X
ManyMECs_1e4,30002,2/2.00,10000,,591,X,X,X,X,,X,X,X,X,X,X,X,X,X,,X,X,X,X,X,X,X,X
BigMec_1e1,23,2/1.91,1,,<1,<1,<1,<1,<1,,X,X,X,X,X,X,X,X,X,,<1,<1,<1,<1,<1,<1,<1,<1
BigMec_1e2,203,2/1.99,1,,<1,<1,<1,<1,<1,,X,X,X,X,X,X,X,X,X,,<1,<1,<1,<1,<1,<1,<1,<1
BigMec_1e3,2003,2/2.00,1,,<1,6,1,6,1,,X,X,X,X,X,X,X,X,X,,1,1,1,1,1,1,1,1
BigMec_1e4,20003,2/2.00,1,,161,856,226,871,230,,X,X,X,X,X,X,X,X,X,,X,X,X,X,X,X,X,X


==> expResults/qp.csv <==
Case Study,States,Acts,MECs,[Con92],QP_eps,QP_C,QP_G,QP_G^PR,HOP,TQP_G,TQP_G^PR,THOP
coins,19,2/1.16,0,X,X,<1,<1,<1,<1,<1,<1,<1
prison_dil,102,3/1.34,0,X,8,11,9,8,<1,<1,<1,<1
adt,305,4/1.20,0,X,<1,<1,<1,<1,<1,<1,<1,<1
charlton1,502,3/1.56,0,X,179,X,180,144,<1,<1,<1,<1
charlton2,502,3/1.56,0,X,X,X,X,X,<1,X,X,<1
cdmsn,1240,2/1.66,0,17,<1,<1,<1,<1,<1,<1,<1,<1
cdmsnMec,1244,2/1.66,1,X,<1,<1,<1,<1,<1,<1,<1,<1
cloud5,8842,11/3.94,520,X,X,X,X,X,X,X,X,X
cloud6,34954,13/4.45,2176,X,X,X,X,X,X,X,X,X
mdsm1,62245,2/1.34,0,X,X,X,X,X,107,6,7,3
mdsm2,62245,2/1.34,0,X,<1,1,<1,<1,5,<1,<1,<1
dice20,16915,2/1.45,0,X,3,X,3,3,2,<1,<1,<1
dice50,96295,2/1.48,0,X,X,X,X,X,15,6,6,6
dice50Mec,96299,2/1.48,1,X,X,X,X,X,15,6,7,6
two_inv,172240,3/1.34,0,X,X,253,X,X,432,X,X,20
HW5_5_1,25000,5/2.44,0,13,1,X,1,1,3,<1,<1,<1
HW5_5_2,25000,5/2.44,0,X,1,X,1,1,3,<1,<1,<1
HW8_8_1,163840,5/2.50,0,96,22,X,20,20,17,4,4,4
HW8_8_2,163840,5/2.50,0,X,11,X,11,11,47,2,2,<1
HW10_10_1,400000,5/2.52,0,X,98,X,98,98,44,12,12,11
HW10_10_2,400000,5/2.52,0,X,48,X,49,49,286,4,4,1
AV10_10_1,106524,6/2.17,0,X,3,X,3,3,9,<1,<1,<1
AV10_10_2,106524,6/2.17,6,X,X,X,X,X,X,X,X,X
AV10_10_3,106524,6/2.17,1,X,X,X,X,X,X,X,X,X
AV15_15_1,480464,6/2.14,0,X,15,X,10,11,41,3,3,2
AV15_15_2,480464,6/2.14,6,X,X,X,X,X,X,X,X,X
AV15_15_3,480464,6/2.14,1,X,X,X,X,X,X,X,X,X
hm_30,61,1/1.00,0,735,<1,<1,<1,<1,<1,<1,<1,<1
MulMec_e2,302,2/1.99,100,X,X,X,<1,<1,<1,<1,<1,<1
MulMec_e3,3002,2/2.00,1000,X,X,X,4,7,3,5,8,4
MulMec_e4,30002,2/2.00,10000,X,X,X,X,X,X,X,X,X
BigMec_e2,203,2/1.99,1,X,X,X,X,X,X,X,X,X
BigMec_e3,2003,2/2.00,1,X,X,X,X,X,X,X,X,X
BigMec_e4,20003,2/2.00,1,X,X,X,X,X,X,X,X,X


==> expResults/rawTimes.csv <==
Model,#States,MECs,AMPL_M,AMPL_T,BVI_1,BVI_100,QP_CMC,QP_CON,QP_ECE,QP_G_T,QP_G_T_W,QP_G_W,QP_IMP,SI,SI_BV,SI_PR,SI_PR_BV,SI_PR_T,SI_PR_T_BV,SI_T,SI_T_BV,TBVI_1,TBVI_100,VI
AV10_10_1,106524,0,8.782,0.448,0.386,0.356,X,X,2.765,0.681,0.685,2.598,2.668,0.517,0.504,0.643,0.614,0.679,0.651,0.432,0.419,0.374,0.376,0.361
AV10_10_2,106524,6,X,X,81.468,72.459,X,X,X,X,X,X,X,82.644,79.416,78.695,79.779,77.154,78.956,78.899,76.273,82.166,70.868,70.685
AV10_10_3,106524,1,X,X,45.877,44.512,X,X,X,X,X,X,X,55.086,50.532,57.651,51.798,60.171,X,59.498,X,52.011,55.387,46.53
AV15_15_1,480464,0,41.481,1.653,1.458,1.275,X,X,14.718,2.683,2.749,10.251,10.191,2.081,1.877,2.397,2.316,2.133,2.257,1.402,1.671,1.52,1.425,1.549
AV15_15_2,480464,<450,X,X,X,X,X,X,X,X,X,X,X,797.23,824.666,843.485,791.297,X,X,X,X,X,X,729.176
AV15_15_3,480464,<450,X,X,X,X,X,X,X,X,X,X,X,529.254,500.998,512.759,496.813,X,X,X,X,X,X,492.501
BigMec_1e1,23,1,X,X,0.022,0.02,X,X,X,X,X,X,X,0.017,0.013,0.019,0.014,0.022,0.019,0.016,0.014,0.029,0.02,0.009
BigMec_1e2,203,1,X,X,0.198,0.07,X,X,X,X,X,X,X,0.052,0.076,0.083,0.076,0.075,0.077,0.066,0.066,0.174,0.089,0.039
BigMec_1e3,2003,1,X,X,6.085,1.333,X,X,X,X,X,X,X,1.136,1.221,1.097,1.221,1.142,1.205,1.133,1.152,6.258,1.425,0.981
BigMec_1e4,20003,1,X,X,855.553,226.033,X,X,X,X,X,X,X,X,X,X,X,,X,X,X,871.047,230.835,161.034
ManyMECs_1e1,32,10,0.055,0.076,0.077,0.115,X,X,X,0.07,0.075,0.11,0.06,0.026,X,0.033,X,0.025,X,0.018,X,X,0.083,0.013
ManyMECs_1e2,302,100,0.144,0.282,0.756,1.689,X,X,X,0.327,0.448,0.297,0.241,0.233,X,0.226,X,0.115,X,0.077,X,X,X,0.109
ManyMECs_1e3,3002,1000,3.329,3.539,35.698,150.661,X,X,X,5.214,7.605,,4.278,55.978,X,55.595,X,2.625,X,2.598,X,X,X,4.295
ManyMECs_1e4,30002,10000,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,X,591.382
adt,305,0,0.103,0.042,0.015,0.014,0.349,X,0.242,0.023,0.024,0.259,0.195,0.023,0.02,0.027,0.023,0.02,0.019,0.015,0.015,0.021,0.019,0.014
cdmsn,1240,0,0.143,0.057,0.024,0.025,0.218,16.699,0.096,0.041,0.036,0.096,0.107,0.032,0.025,0.033,0.028,0.024,0.033,0.019,0.019,0.018,0.028,0.017
cdmsnMEC,1244,1,0.143,0.072,0.055,0.039,0.241,X,0.118,0.092,0.113,0.13,0.115,0.045,0.038,0.07,0.048,0.063,0.041,0.059,0.041,0.057,0.054,0.034
charlton1,502,0,0.118,0.049,0.031,0.024,X,X,179.047,0.035,0.04,143.657,179.822,0.037,0.031,0.04,0.036,0.031,0.031,0.026,0.023,0.028,0.035,0.023
charlton2,502,0,0.194,0.179,0.048,0.045,X,X,X,X,X,X,X,0.075,0.061,0.073,0.068,0.09,0.095,0.078,0.06,0.069,0.059,0.042
cloud5,8842,520,X,X,0.373,0.408,X,X,X,X,X,X,X,0.081,0.074,0.098,0.1,0.117,0.108,0.091,0.064,0.436,0.334,0.038
cloud6,34954,2176,X,X,1.886,2.26,X,X,X,X,X,X,X,0.326,0.297,0.383,0.384,0.391,0.358,0.243,0.225,8.218,3.058,0.186
coins,19,0,0.057,0.036,0.009,0.009,0.127,X,X,0.011,0.014,0.073,0.067,0.012,0.009,0.012,0.013,0.009,0.01,0.008,0.008,0.011,0.011,0.006
dice10,4855,0,0.408,0.096,0.079,0.081,X,X,0.261,0.087,0.143,0.266,0.316,0.11,0.099,0.126,0.127,0.086,0.093,0.066,0.071,0.075,0.109,0.087
dice20,16915,0,2.004,0.372,0.382,0.382,X,X,2.61,0.4,0.414,2.594,2.579,0.52,0.486,0.49,0.497,0.41,0.39,0.344,0.363,0.345,0.343,0.32
dice50,96295,0,14.601,6.059,6.028,6.019,X,X,X,6.343,6.412,X,X,6.627,6.475,6.584,6.669,6.352,6.222,6.086,6.074,6.089,6.247,5.963
dice50MEC,96299,1,14.619,6.311,6.291,6.239,X,X,X,6.457,6.524,X,X,6.468,6.548,6.686,6.723,6.346,6.326,6.05,6.167,6.257,6.25,6.073
hallway10_10_1,400000,0,43.73,10.524,10.369,10.339,X,X,97.994,12.261,12.25,97.664,97.745,11.293,11.011,11.123,11.249,10.993,11.055,10.437,10.997,10.262,10.656,10.403
hallway10_10_2,400000,0,286.108,1.205,0.973,0.97,X,X,48.439,3.944,4.182,48.672,48.649,1.789,1.735,2.236,2.172,2.029,2.037,1.201,1.158,1.021,1.042,0.868
hallway5_5_1,25000,0,2.583,0.459,0.392,0.394,X,13.394,1.43,0.492,0.493,1.371,1.4,0.446,0.45,0.471,0.476,0.468,0.468,0.416,0.395,0.39,0.387,0.392
hallway5_5_2,25000,0,2.764,0.126,0.078,0.077,X,X,1.012,0.273,0.298,1.049,1.026,0.141,0.127,0.212,0.165,0.184,0.167,0.108,0.097,0.111,0.109,0.076
hallway8_8_1,163840,0,17.443,3.57,3.49,3.448,X,95.798,21.609,4.011,4.063,19.75,19.68,3.932,3.736,3.789,3.898,3.788,3.807,3.514,3.523,3.538,3.563,3.478
hallway8_8_2,163840,0,46.731,0.49,0.405,0.429,X,X,10.567,1.735,1.775,10.76,10.636,0.695,0.665,0.889,0.88,0.88,0.796,0.48,0.517,0.445,0.444,0.396
hm_30,61,0,0.074,0.085,X,X,0.164,735.083,0.099,0.088,0.19,0.181,0.061,X,X,X,X,X,X,X,X,X,X,0.081
mdsm1,62245,0,106.822,3.27,4.621,4.634,X,X,X,6.051,6.734,X,X,4.966,4.671,5.634,5.588,3.39,3.445,3.141,3.203,3.063,3.123,3.691
mdsm2,62245,0,5.255,0.112,0.067,0.075,1.276,X,0.817,0.143,0.146,0.694,0.667,0.164,0.153,0.296,0.224,0.201,0.22,0.12,0.132,0.078,0.077,0.077
prison_dil,102,0,0.065,0.042,0.013,0.013,11.325,X,8.464,0.019,0.018,7.684,8.79,0.02,0.019,0.018,0.019,0.013,0.015,0.012,0.012,0.017,0.017,0.01
two_investors,172240,0,432.345,19.649,13.568,13.364,252.692,X,X,X,X,X,X,38.192,19.071,37.65,21.721,13.213,11.856,11.314,10.793,13.406,13.26,13.344


==> expResults/si.csv <==
Case Study,States,Acts,MECs,SI_SI,SI_BV,SI_SI^PR,SI_BV^PR,TSI_SI,TSI_BV,TSI_SI^PR,TSI_BV^PR
coins,19,2/1.16,0,<1,<1,<1,<1,<1,<1,<1,<1
prison_dil,102,3/1.34,0,<1,<1,<1,<1,<1,<1,<1,<1
adt,305,4/1.20,0,<1,<1,<1,<1,<1,<1,<1,<1
charlton1,502,3/1.56,0,<1,<1,<1,<1,<1,<1,<1,<1
charlton2,502,3/1.56,0,<1,<1,<1,<1,<1,<1,<1,<1
cdmsn,1240,2/1.66,0,<1,<1,<1,<1,<1,<1,<1,<1
cdmsnMec,1244,2/1.66,1,<1,<1,<1,<1,<1,<1,<1,<1
cloud5,8842,11/3.94,520,<1,<1,<1,<1,<1,<1,<1,<1
cloud6,34954,13/4.45,2176,<1,<1,<1,<1,<1,<1,<1,<1
mdsm1,62245,2/1.34,0,5,5,6,6,3,3,3,3
mdsm2,62245,2/1.34,0,<1,<1,<1,<1,<1,<1,<1,<1
dice20,16915,2/1.45,0,<1,<1,<1,<1,<1,<1,<1,<1
dice50,96295,2/1.48,0,7,6,7,7,6,6,6,6
dice50Mec,96299,2/1.48,1,6,7,7,7,6,6,6,6
two_inv,172240,3/1.34,0,38,19,37,22,11,11,13,12
HW5_5_1,25000,5/2.44,0,<1,<1,<1,<1,<1,<1,<1,<1
HW5_5_2,25000,5/2.44,0,<1,<1,<1,<1,<1,<1,<1,<1
HW8_8_1,163840,5/2.50,0,4,4,4,4,4,4,4,4
HW8_8_2,163840,5/2.50,0,<1,<1,<1,<1,<1,<1,<1,<1
HW10_10_1,400000,5/2.52,0,11,11,11,11,10,11,11,11
HW10_10_2,400000,5/2.52,0,2,2,2,2,1,1,2,2
AV10_10_1,106524,6/2.17,0,<1,<1,<1,<1,<1,<1,<1,<1
AV10_10_2,106524,6/2.17,6,83,79,79,80,79,76,77,79
AV10_10_3,106524,6/2.17,1,55,50,58,52,60,X,60,X
AV15_15_1,480464,6/2.14,0,2,2,2,2,1,2,2,2
AV15_15_2,480464,6/2.14,6,797,825,843,791,X,X,X,X
AV15_15_3,480464,6/2.14,1,529,500,512,497,X,X,X,X
hm_30,61,1/1.00,0,X,X,X,X,X,X,X,X
MulMec_e2,302,2/1.99,100,<1,X,<1,X,<1,X,<1,X
MulMec_e3,3002,2/2.00,1000,56,X,56,X,3,X,3,X
MulMec_e4,30002,2/2.00,10000,X,X,X,X,X,X,X,X
BigMec_e2,203,2/1.99,1,<1,<1,<1,<1,<1,<1,<1,<1
BigMec_e3,2003,2/2.00,1,1,1,1,1,1,1,1,1
BigMec_e4,20003,2/2.00,1,X,X,X,X,X,X,X,X


==> expResults/values.csv <==
Model,#States,#MECs,AMPL_M,AMPL_T,BVI_1,BVI_100,QP_CMC,QP_CON,QP_ECE,QP_G_T,QP_G_T_W,QP_G_W,QP_IMP,SI,SI_BV,SI_PR,SI_PR_BV,SI_PR_T,SI_PR_T_BV,SI_T,SI_T_BV,TBVI_1,TBVI_100,VI
AV10_10_1,106524,0,,0.0,0.0,0.0,0.0,,,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
AV10_10_2,106524,6,,,,0.9999993049204932,0.9999993049204932,,,,,,,,0.9999999577484985,0.9999998734045437,0.9999999576860006,0.9999998737896504,0.0,0.0,0.0,0.0,0.9999999575286058,0.9999999575286058,0.9999999570854503
AV10_10_3,106524,1,,,,1.0,1.0,,,,,,,,1.0,1.0,1.0,1.0,1.0,,1.0,,1.0,1.0,1.0
AV15_15_1,480464,0,,0.0,0.0,0.0,0.0,,,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
AV15_15_2,480464,,,,,,,,,,,,,,0.9999999999982636,0.9999999567517398,0.999999999998646,0.9999999664423878,,,,,,,0.9999999999995816
AV15_15_3,480464,,,,,,,,,,,,,,1.0,1.0,1.0,1.0,,,,,,,1.0
BigMec_1e1,23,1,,,,0.4,0.4,,,,,,,,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4
BigMec_1e2,203,1,,,,0.4,0.4,,,,,,,,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4
BigMec_1e3,2003,1,,,,0.4,0.4,,,,,,,,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4
BigMec_1e4,20003,1,,,,0.4,0.4,,,,,,,,,,,,,,,,0.4,0.4,0.0
ManyMECs_1e1,32,10,,0.5,0.5,0.49999919835057005,0.49999999999999983,,,,0.5,0.5,0.5,0.5,0.4999989943835035,,0.4999989943835035,,0.4999953943121946,,0.4999953943121946,,,0.49999999999999983,0.49999882802018214
ManyMECs_1e2,302,100,,0.5,0.5,0.49999902089669956,0.49999999999999983,,,,0.5,0.5,0.5,0.5,0.49999764823429166,,0.49999764823429166,,0.4999493397674369,,0.4999493397674369,,,,0.4999970407068775
ManyMECs_1e3,3002,1000,,0.5,0.5,0.4999990646800019,0.49999999999999983,,,,0.5,0.5,,0.5,0.49999276955159316,,0.49999276955159316,,0.4994890275698662,,0.4994890275698662,,,,0.4999921667069014
ManyMECs_1e4,30002,,,,,,,,,,,,,,,,,,,,,,,,0.0
adt,305,0,,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000026641614,,0.022949996805502058,0.022950000000000005,0.022950000000000005,0.022949999374579786,0.022949996805502058,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005,0.022950000000000005
cdmsn,1240,0,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
cdmsnMEC,1244,1,,0.5,0.5,0.4999992370605469,0.4999999999999999,0.4999999999999997,,0.46290247316845545,0.5,0.5,0.5,0.5,0.4999995231628418,0.49951171875,0.4999995231628418,0.49951171875,0.4999995231628418,0.49951171875,0.4999995231628418,0.49951171875,0.4999998092651367,0.4999999999999999,0.4999996185302734
charlton1,502,0,,1.0,1.0,1.0,1.0,,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
charlton2,502,0,,0.9476067836642801,0.947606783664281,0.9476067836642807,0.9476067836642807,,,,,,,,0.9476067836642807,0.9476067836642807,0.9476067836642807,0.9476067836642807,0.0,0.0,0.22135503307695842,1.6842441216437606E-4,0.9476067836642807,0.9476067836642807,0.9476067836642807
cloud5,8842,520,,,,0.9999980009999999,0.999998999000001,,,,,,,,0.9999989989990049,0.9999985000005,0.9999989989990049,0.9999985000005,0.989990090198999,0.98950005,0.989990090198999,0.98950005,0.9999980009999999,0.9999980009999999,0.9999980009999999
cloud6,34954,2176,,,,0.9998980299,0.999899000101,,,,,,,,0.9998990001989999,0.9998985150495,0.9998990001989999,0.9998985150495,0.998989899242837,0.9989400600499501,0.998989899242837,0.9989400600499501,0.9998988933685441,0.999899000101,0.9998980299
coins,19,0,,0.75,0.75,0.75,0.75,0.5,,,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75
dice10,4855,0,,0.7750362781334141,0.7750362781334145,0.7750362781334145,0.7750362781334145,,,0.7750362781334141,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334141,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145,0.7750362781334145
dice20,16915,0,,0.823918033452508,0.8239180334525085,0.8239180334525085,0.8239180334525085,,,0.8239180334525086,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525086,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085,0.8239180334525085
dice50,96295,0,,0.833293669309024,0.8332936693090242,0.8332936693090242,0.8332936693090242,,,,0.8332936693090242,0.8332936693090242,,,0.8332936693090242,0.8330611821986144,0.8332936693090242,0.8330611821986144,0.8332936693090242,0.8332936693090242,0.8332936693090242,0.8332936693090242,0.8332936693090242,0.8332936693090242,0.8332936693090242
dice50MEC,96299,1,,0.25,0.4166468346545121,0.41664621490413223,0.416646834654512,,,,0.4166468346545121,0.4166468346545121,,,0.41664643227004006,0.41635804728065334,0.41664643227004006,0.41635804728065334,0.41664643730912687,0.4162399529800448,0.41664643730912687,0.4162399529800448,0.41664667571635794,0.416646834654512,0.4166465247793222
hallway10_10_1,400000,0,,1.0,1.0,1.0,1.0,,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
hallway10_10_2,400000,0,,1.0,1.0,1.0,1.0,,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
hallway5_5_1,25000,0,,1.0,1.0,1.0,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
hallway5_5_2,25000,0,,1.0,1.0,1.0,1.0,,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
hallway8_8_1,163840,0,,1.0,1.0,1.0,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
hallway8_8_2,163840,0,,1.0,1.0,1.0,1.0,,,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
hm_30,61,0,,3.7252902845841254E-9,3.7252902845841254E-9,,,0.5000000009313226,0.9999822273295197,0.49999999999999994,0.49999999999999994,0.49999999999999994,0.49999999999999994,0.49999999999999994,,,,,,,,,,,3.095810192124727E-6
mdsm1,62245,0,,0.9890682665736773,0.9890682665738919,0.9890682498141912,0.9890682498141912,,,,0.9890682665738919,0.9890682665738919,,,0.989068323673876,0.9890851453441734,,,0.9890682665738919,0.9890682665738919,0.9890682665738919,0.9890682665738919,0.9890682665738919,0.9890682665738919,0.9890681632263238
mdsm2,62245,0,,0.0,0.0,0.0,0.0,0.0,,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
prison_dil,102,0,,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333337139192562,,0.33336350497562434,0.3333333333333333,0.3333333333333333,0.33339251782981516,0.33336350497562434,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333
two_investors,172240,0,,0.4802980050000001,0.480298005,0.480298005,0.480298005,0.09605952911359679,,,,,,,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005,0.480298005


==> expResults/vi.csv <==
Case Study,States,Max | Avg Act,MECs,VI,BRTDP (Max | Median),BVI_1,BVI_100,TBVI_1,TBVI_100
coins,19,2  |  1.16,0,<1,<1,<1,<1,<1,<1
prison_dil,102,3/1.34,0,<1,<1,<1,<1,<1,<1
adt,305,4/1.20,0,<1,X,<1,<1,<1,<1
charlton1,502,3/1.56,0,<1,<1,<1,<1,<1,<1
charlton2,502,3/1.56,0,<1,<1,<1,<1,<1,<1
cdmsn,1240,2/1.66,0,<1,<1,<1,<1,<1,<1
cdmsnMEC,1244,2/1.66,1,<1,<1,<1,<1,<1,<1
cloud5,8842,11/3.94,520,<1,9 | 6,<1,<1,<1,<1
cloud6,34954,13/4.45,2176,<1,<1,2,2,8,3
mdsm1,62245,2/1.34,0,4,7 | 7,5,5,3,3
mdsm2,62245,2/1.34,0,<1,15 | 14,<1,<1,<1,<1
dice20,16915,2/1.45,0,<1,262 | 222,<1,<1,<1,<1
dice50,96295,2/1.48,0,6,X,6,6,6,6
dice50MEC,96299,2/1.48,1,6,X,6,6,6,6
two_investors,172240,3/1.34,0,13,X,14,13,13,13
hallway5_5_1,25000,5/2.44,0,<1,87 | 18,<1,<1,<1,<1
hallway5_5_2,25000,5/2.44,0,<1,<1,<1,<1,<1,<1
hallway8_8_1,163840,5/2.50,0,3,X,3,3,3,3
hallway8_8_2,163840,5/2.50,0,<1,<1,<1,<1,<1,<1
hallway10_10_1,400000,5/2.52,0,10,X,10,10,10,11
hallway10_10_2,400000,5/2.52,0,<1,<1,<1,<1,1,1
AV10_10_1,106524,6/2.17,0,<1,X,<1,<1,<1,<1
AV10_10_2,106524,6/2.17,6,70,X,81,72,82,70
AV10_10_3,106524,6/2.17,1,47,X,46,45,52,55
AV15_15_1,480464,6/2.14,0,1,X,1,1,1,1
AV15_15_2,480464,6/2.14,6,729,X,X,X,X,X
AV15_15_3,480464,6/2.14,1,492,X,X,X,X,X
hm_30,61,1/1.00,0,<1,X,X,X,X,X
ManyMECs_1e1,32,2/1.94,10,<1,<1,<1,<1,X,<1
ManyMECs_1e2,302,2/1.99,100,<1,X,<1,2,X,X
ManyMECs_1e3,3002,2/2.00,1000,4,X,36,151,X,X
ManyMECs_1e4,30002,2/2.00,10000,591,X,X,X,X,X
BigMec_1e1,23,2/1.91,1,<1,X,<1,<1,<1,<1
BigMec_1e2,203,2/1.99,1,<1,X,<1,<1,<1,<1
BigMec_1e3,2003,2/2.00,1,<1,X,6,1,6,1
BigMec_1e4,20003,2/2.00,1,161,X,856,226,871,230

